Fast Sequence Segmentation using Log-Linear Models

Sequence segmentation is a well-studied problem, where given a sequence of elements, an integer K, and some measure of homogeneity, the task is to split the sequence into K contiguous segments that are maximally homogeneous. A classic approach to find the optimal solution is by using a dynamic program. Unfortunately, the execution time of this program is quadratic with respect to the length of the input sequence. This makes the algorithm slow for a sequence of non-trivial length. In this paper we study segmentations whose measure of goodness is based on log-linear models, a rich family that contains many of the standard distributions. We present a theoretical result allowing us to prune many suboptimal segmentations. Using this result, we modify the standard dynamic program for one-dimensional log-linear models, and by doing so reduce the computational time. We demonstrate empirically, that this approach can significantly reduce the computational burden of finding the optimal segmentation.

==> indratioseg.dat <==
0.002010	0.000928	0.000552
0.019352	0.015178	0.028135
0.016952	0.013258	0.020684
0.021830	0.012274	0.019486
0.021436	0.013822	0.017669
0.021975	0.014279	0.017124
0.022997	0.015392	0.016210
0.023998	0.016865	0.016233
0.024817	0.017839	0.015791
0.025998	0.018753	0.016003
0.026882	0.019987	0.015948
0.028009	0.021069	0.016173
0.029013	0.022169	0.016222
0.029997	0.023154	0.016431
0.031156	0.023798	0.016500
0.032150	0.024799	0.016730
0.033159	0.025543	0.016844
0.034044	0.026418	0.017055
0.035023	0.027166	0.017329
0.035956	0.027902	0.017559
0.036877	0.028636	0.017775
0.037758	0.029373	0.018100
0.038657	0.030037	0.018358
0.039570	0.030738	0.018604
0.040399	0.031329	0.018834
0.041310	0.031965	0.019204
0.042074	0.032579	0.019465
0.042914	0.033236	0.019712
0.043711	0.033800	0.020042
0.044483	0.034402	0.020282
0.045263	0.034937	0.020576
0.046026	0.035465	0.020879
0.046796	0.036001	0.021162
0.047474	0.036538	0.021454
0.048274	0.037077	0.021787
0.048994	0.037613	0.022067
0.049720	0.038131	0.022357
0.050435	0.038633	0.022660
0.051180	0.039137	0.022957
0.051898	0.039629	0.023251
0.052606	0.040113	0.023550
0.053303	0.040602	0.023850
0.053992	0.041054	0.024146
0.054705	0.041530	0.024442
0.055426	0.042006	0.024753
0.056105	0.042476	0.025062
0.056802	0.042934	0.025371
0.057433	0.043397	0.025679
0.058072	0.043848	0.025996


==> indratiosize.dat <==
110166 1572352 0.070064 10.107364
420704 6290432 0.066880 10.193784
585198 25163776 0.023256 13.104489
2315133 100659200 0.023000 14.077327
6825656 402644992 0.016952 16.158135
21354041 1610596352 0.013258 20.624478
133254386 6442418176 0.020684 15.689811
275776603 25769738240 0.010702 14.987101
1986601881 103079084032 0.019273 17.097126
2079155935 412316598272 0.005043 18.378937
1068620574 1649266917376 0.000648 18.427667


==> toy.dat <==
2.88813240615
2.60845028821
2.83971807676
3.00156444154
2.77104746327
3.08748274423
2.63083969754
3.10334583027
3.09476254391
3.09814262205
3.03276091434
2.97025535419
3.05049425006
2.78324840255
2.9248576681
2.99706482299
2.77854212984
3.17360322624
3.01148280572
2.48689917734
2.70266199028
2.76928895863
3.03338073952
3.00784540555
3.09610782921
3.34009281755
3.19374510829
2.88384618094
3.30869058727
2.99909252146
3.04693151629
3.21868039719
3.02401808117
2.81514543218
2.99902316852
2.96323387921
2.74909188943
3.27358489977
2.86198810797
3.20885725939
3.10950412818
3.30071085829
2.99435717916
3.05098684067
2.97913848052
2.81206516421
2.64814532638
3.09934530973
3.07942697945
2.99421339334
3.19948181803
3.17031787652
2.81868128061
3.03367308814
2.85070130701
2.89487229615
2.92165946079
3.0477126071
3.07044986195
2.8947621578
2.91534829833
3.27012907976
3.11949097087
3.31991354116
3.33694258187
3.00460277411
3.0919841126
2.51183242945
2.9860820724
3.1866626727
-1.06234126276
-0.99220180491
-1.30964510962
-1.01556475755
-1.11197465358
-1.1495879944
-1.01401006185
-0.91922261866
-1.26671277183
-1.14843781823
-1.12500493962
-0.807058016413
-0.593510648203
-0.919690138675
-1.23672846176
-0.968730626199
-1.00050682674
-0.893767666467
-0.879094582552
-0.718213668776
-0.961161045687
-1.24463940197
-0.947310871858
-1.00464460667
-1.28771152574
-1.09035712531
-0.97342546761
-1.22422662102
-0.780282922927
-0.837106181922
0.848172485723
0.994146995768
1.16003723552
0.732450525566
1.16724237061
1.08658806764
1.1470625188
0.874260651378
0.853651384073
1.08306898984
1.18307302063
1.05853774196
1.12800413387
0.815817525259
0.989812025424
0.621431748701
1.1270676813
1.21584307561
1.15016308724
0.965750224349
1.25674939379
1.16259126618
0.813430712178
0.881019716675
0.623047103413
1.15104620796
0.922057539116
1.07029291208
1.011715391
0.837684198124
-2.90829886858
-2.96195405925
-2.72124442648
-3.07010172058
-3.00022865864
-2.69634858079
-3.08266021971
-2.61068675192
-2.89799888106
-3.24560768831
-3.25534499813
-2.91001102904
-2.89991078059
-2.6538349952
-2.97341112316
-2.73648941983
-3.4765021149
-2.58552274973
-3.2024751562
-2.93941739636
-3.25621466044
-2.78691175825
-3.20051354919
-3.16247177624
-3.25542459446
-2.69848550592
-3.10882082201
-2.93835509872
-3.08714067001
-2.92921467487
-2.98868931197
-3.09647240273
-2.76001967173
-3.34326613736
-2.94755444924
-2.76134882979
-2.87695693723
-3.15848985138
-3.29734942539
-3.30437849934
-3.15011168463
-2.80709686787
-2.98009513345
-3.08854581514
-3.05775082127
-3.35299499503
-3.02266407113
-3.0171385181
-2.8691527435
-3.12164624546
-2.63372026771
-3.01110434198
-3.14999389435
-2.72875678646
-2.98834435477
-2.8797383305
-2.82264337912
-2.8919894499
-3.01707671625
-3.09784731046
-3.24407860845
-2.99025259413
-3.23629244955
-2.76665961057
-2.76473002377
-3.12430258518
-2.86755067388
-3.53438355721
-2.50586375376
-3.16337330893


==> toycost.dat <==
1323.74228948
1315.33926015
1308.44560834
1300.16714656
1290.87070306
1282.81044519
1272.81101927
1265.40532194
1255.1142726
1244.75257295
1234.25128999
1224.03689388
1214.10158778
1203.5555974
1194.58298217
1184.61482648
1174.07819074
1164.82579049
1152.92707346
1141.94569866
1134.26100128
1125.06924169
1115.33523636
1103.75651692
1092.21373911
1079.94918291
1065.89584687
1052.66344972
1041.3980985
1027.068872
1014.72013487
1001.88982122
987.692724711
974.707844846
963.061304281
949.950022728
936.937911536
925.324422712
909.726359412
896.968871472
881.4759325
866.529057101
849.947876072
835.482367519
820.397744759
805.672203782
792.050829942
779.526007123
763.299039769
747.013597683
731.188110906
713.506023353
695.818129388
680.748212064
663.71219443
647.948415127
631.598861717
614.796855166
596.699121704
578.151940464
560.837702124
543.097325019
522.030891766
501.968274616
479.845576381
457.238775894
437.267750186
416.207839977
400.099711276
379.404671278
356.542557073
372.450139097
387.270101526
404.496244209
418.662822591
433.276057912
447.817461277
460.813897599
472.658801108
487.091746053
500.178064287
512.738243189
522.394233622
530.06117582
540.115895449
552.431064795
562.340499107
572.249185455
581.084251689
589.580808517
596.627627906
605.329317436
615.959537656
624.123300092
632.515110165
642.801403476
651.416846012
658.983769026
668.188835117
673.998881336
680.06034018
673.869922212
666.459678279
657.661131952
651.805493198
642.574175268
633.733038097
624.230708138
616.567505885
608.862427229
599.200855255
588.534253619
578.582552668
567.84006113
559.301788508
549.145998846
541.682811941
529.909571851
517.111860621
504.531162992
493.159696028
479.035031422
465.341458817
454.276791201
442.306708238
432.244112541
417.214928038
403.805425321
388.666928318
373.622482687
359.734921251
379.965055619
400.375140781
418.309335067
439.095823538
458.953835122
475.83930845
495.861437392
511.485166103
529.366003466
549.977681932
570.377207429
587.569064892
604.435175575
619.010424366
636.035155996
650.870328209
671.569448
684.736814285
702.716291306
718.342144698
736.288227209
750.279592367
767.344005544
783.887862016
800.93697344
813.477957141
829.000390177
843.028929276
858.006202639
871.60941381
885.487764094
899.994956319
911.840429564
927.820635714
940.722491626
952.11844154
964.209042323
978.176065607
992.963897372
1007.62081083
1021.02178831
1031.88141589
1043.81164674
1056.35098459
1068.53591326
1082.58145554
1094.24194375
1105.73431977
1116.11554005
1128.04876489
1136.64247091
1147.61081943
1159.36346666
1168.25854649
1178.73122484
1188.39185652
1197.57925254
1207.10917155
1217.33696898
1227.97068214
1239.41034635
1249.14250084
1260.29090445
1268.44425955
1276.48390217
1286.65450479
1295.14044089
1307.54886527
1313.70674001
1323.74228948

